Possible Circumstellar Interaction Origin of the Early Excess Emission in Thermonuclear Supernovae

Type Ia supernovae (SNe Ia) arise from the thermonuclear explosion in binary systems involving carbon-oxygen white dwarfs (WDs). The pathway of WDs acquiring mass may produce circumstellar material (CSM). Observing SNe Ia within a few hours to a few days after the explosion can provide insight into the nature of CSM relating to the progenitor systems. In this paper, we propose a CSM model to investigate the effect of ejecta-CSM interaction on the early-time multi-band light curves of SNe Ia. By varying the mass-loss history of the progenitor system, we apply the ejecta-CSM interaction model to fit the optical and ultraviolet (UV) photometric data of eight SNe Ia with early excess. The photometric data of SNe Ia in our sample can be well-matched by our CSM model except for the UV-band light curve of iPTF14atg, indicating its early excess may not be due to the ejecta-CSM interaction. Meanwhile, the CSM interaction can generate synchrotron radiation from relativistic electrons in the shocked gas, making radio observations a distinctive probe of CSM. The radio luminosity based on our models suggests that positive detection of the radio signal is only possible within a few days after the explosion at higher radio frequencies (e.g., ~250 GHz); at lower frequencies (e.g., ~1.5 GHz) the detection is difficult. These models lead us to conclude that a multi-messenger approach that involves UV, optical, and radio observations of SNe Ia a few days past explosion is needed to address many of the outstanding questions concerning the progenitor systems of SNe Ia.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
